NFT-K: Non-Fungible Tangent Kernels

Deep neural networks have become essential for numerous applications due to their strong empirical performance such as vision, RL, and classification. Unfortunately, these networks are quite difficult to interpret, and this limits their applicability in settings where interpretability is important for safety, such as medical imaging. One type of deep neural network is neural tangent kernel that is similar to a kernel machine that provides some aspect of interpretability. To further contribute interpretability with respect to classification and the layers, we develop a new network as a combination of multiple neural tangent kernels, one to model each layer of the deep neural network individually as opposed to past work which attempts to represent the entire network via a single neural tangent kernel. We demonstrate the interpretability of this model on two datasets, showing that the multiple kernels model elucidates the interplay between the layers and predictions.

==> csv/cc10.csv <==
0 0 0.9483107
1 0 0.46619368
2 0 0.35479093
3 0 0.35524586
4 0 0.27688926
5 0 0.36920384
6 0 0.40582913
7 0 0.323972
8 0 0.5741336
9 0 0.00043884834

0 1 0.46619368
1 1 0.6285927
2 1 0.001407341
3 1 0.086510636
4 1 0.27429664
5 1 0.39159352
6 1 0.15193138
7 1 0.21065164
8 1 0.3349129
9 1 0.12229654

0 2 0.35479093
1 2 0.001407341
2 2 0.35481572
3 2 0.35631335
4 2 0.0012670037
5 2 0.0017145544
6 2 0.35681012
7 2 0.03674331
8 2 0.07698911
9 2 0.0021486008

0 3 0.35524586
1 3 0.086510636
2 3 0.35631335
3 3 0.76976836
4 3 0.07781053
5 3 0.14936359
6 3 0.47879562
7 3 0.16633892
8 3 0.37285352
9 3 0.13471894

0 4 0.27688926
1 4 0.27429664
2 4 0.0012670037
3 4 0.07781053
4 4 0.61939514
5 4 0.21332778
6 4 0.16859625
7 4 0.11636661
8 4 0.49551645
9 4 0.3502248

0 5 0.36920384
1 5 0.39159352
2 5 0.0017145544
3 5 0.14936359
4 5 0.21332778
5 5 0.75337356
6 5 0.15528241
7 5 0.3992334
8 5 0.6202744
9 5 0.27381763

0 6 0.40582913
1 6 0.15193138
2 6 0.35681012
3 6 0.47879562
4 6 0.16859625
5 6 0.15528241
6 6 0.5687983
7 6 0.103952065
8 6 0.2738433
9 6 0.17510928

0 7 0.323972
1 7 0.21065164
2 7 0.03674331
3 7 0.16633892
4 7 0.11636661
5 7 0.3992334
6 7 0.103952065
7 7 0.75489265
8 7 0.46140963
9 7 0.35590282

0 8 0.5741336
1 8 0.3349129
2 8 0.07698911
3 8 0.37285352
4 8 0.49551645
5 8 0.6202744
6 8 0.2738433
7 8 0.46140963
8 8 1.0
9 8 0.31831327

0 9 0.00043884834
1 9 0.12229654
2 9 0.0021486008
3 9 0.13471894
4 9 0.3502248
5 9 0.27381763
6 9 0.17510928
7 9 0.35590282
8 9 0.31831327
9 9 0.6353463

==> csv/cc20.csv <==
0 0 0.5299943
1 0 0.32292402
2 0 0.19253322
3 0 0.057881463
4 0 0.3831369
5 0 0.23903856
6 0 0.19651625
7 0 0.090196185
8 0 0.19279039
9 0 0.2006233

0 1 0.32292402
1 1 1.0
2 1 0.23018111
3 1 0.2673631
4 1 0.43958142
5 1 0.28252682
6 1 0.22798556
7 1 0.47666207
8 1 0.15608211
9 1 0.4056296

0 2 0.19253322
1 2 0.23018111
2 2 0.36330253
3 2 0.10280534
4 2 0.17968364
5 2 0.23409407
6 2 0.125247
7 2 0.042039946
8 2 0.020060658
9 2 0.31436968

0 3 0.057881463
1 3 0.2673631
2 3 0.10280534
3 3 0.42551878
4 3 0.27920148
5 3 0.2544495
6 3 0.18902485
7 3 0.13864271
8 3 0.047555972
9 3 0.12430764

0 4 0.3831369
1 4 0.43958142
2 4 0.17968364
3 4 0.27920148
4 4 0.95632875
5 4 0.2814466
6 4 0.47376376
7 4 0.36344254
8 4 0.25691843
9 4 0.25500974

0 5 0.23903856
1 5 0.28252682
2 5 0.23409407
3 5 0.2544495
4 5 0.2814466
5 5 0.9027455
6 5 0.2656729
7 5 0.3626891
8 5 0.1406963
9 5 0.39147162

0 6 0.19651625
1 6 0.22798556
2 6 0.125247
3 6 0.18902485
4 6 0.47376376
5 6 0.2656729
6 6 0.5137637
7 6 0.19728927
8 6 0.103414185
9 6 0.25954917

0 7 0.090196185
1 7 0.47666207
2 7 0.042039946
3 7 0.13864271
4 7 0.36344254
5 7 0.3626891
6 7 0.19728927
7 7 0.70242757
8 7 0.21481843
9 7 0.15623856

0 8 0.19279039
1 8 0.15608211
2 8 0.020060658
3 8 0.047555972
4 8 0.25691843
5 8 0.1406963
6 8 0.103414185
7 8 0.21481843
8 8 0.39589605
9 8 0.079209715

0 9 0.2006233
1 9 0.4056296
2 9 0.31436968
3 9 0.12430764
4 9 0.25500974
5 9 0.39147162
6 9 0.25954917
7 9 0.15623856
8 9 0.079209715
9 9 0.6745385

==> csv/lc10.csv <==
1 0 1.0
2 0 0.0
3 0 0.79001886
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.78042936
8 0 0.0
9 0 0.6630776
10 0 0.0

1 1 0.0
2 1 0.0
3 1 1.0
4 1 0.47453955
5 1 0.45504087
6 1 0.0
7 1 0.5703894
8 1 0.0
9 1 0.11888202
10 1 0.0

1 2 1.0
2 2 0.0
3 2 0.0
4 2 0.008359002
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0

1 3 1.0
2 3 0.0
3 3 0.0
4 3 0.5133516
5 3 0.0
6 3 0.9518958
7 3 0.0
8 3 0.0
9 3 0.0019338182
10 3 0.0

1 4 0.0
2 4 0.6750642
3 4 0.0
4 4 0.42721936
5 4 0.0
6 4 0.0
7 4 1.0
8 4 0.32798642
9 4 0.0
10 4 0.0

1 5 0.0
2 5 0.0
3 5 0.24179229
4 5 0.5781284
5 5 0.73045284
6 5 0.1284526
7 5 0.23900391
8 5 0.35149586
9 5 1.0
10 5 0.0

1 6 1.0
2 6 0.0
3 6 0.0
4 6 0.6808489
5 6 0.0
6 6 0.0
7 6 0.18432705
8 6 0.0
9 6 0.0
10 6 0.3250558

1 7 0.10356327
2 7 0.0
3 7 0.5226111
4 7 0.0
5 7 0.0
6 7 0.38251692
7 7 0.0
8 7 1.0
9 7 0.59826934
10 7 0.58276767

1 8 0.212393
2 8 0.0
3 8 0.0
4 8 0.5509652
5 8 0.0
6 8 0.58184385
7 8 1.0
8 8 0.49166825
9 8 0.9431903
10 8 0.0

1 9 0.0
2 9 0.5155733
3 9 0.0
4 9 0.72448397
5 9 0.0
6 9 0.008192686
7 9 0.0015849237
8 9 1.0
9 9 0.0
10 9 0.0

==> csv/lc20.csv <==
1 0 0.0
2 0 0.011193399
3 0 0.059599154
4 0 1.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.6023957
9 0 0.37233987
10 0 0.785604
11 0 0.0
12 0 0.4599916
13 0 0.0841584
14 0 0.29165795
15 0 0.1705608
16 0 0.0
17 0 0.0
18 0 0.08264666
19 0 0.0
20 0 0.0

1 1 0.63211113
2 1 0.0
3 1 0.3308802
4 1 0.354685
5 1 0.5407499
6 1 0.0
7 1 0.22813763
8 1 0.78437626
9 1 1.0
10 1 0.0
11 1 0.48522055
12 1 0.21002363
13 1 0.0
14 1 0.0
15 1 0.97511405
16 1 0.5511022
17 1 0.6853099
18 1 0.21697298
19 1 0.0
20 1 0.0

1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.13170327
5 2 0.59994036
6 2 0.0
7 2 0.0
8 2 0.1516435
9 2 0.28237635
10 2 0.0
11 2 0.0
12 2 1.0
13 2 0.22933204
14 2 0.27303153
15 2 0.04265466
16 2 0.08203726
17 2 0.0
18 2 0.0
19 2 0.18490838
20 2 0.19440909

1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.17389758
6 3 0.0674754
7 3 0.3977252
8 3 0.035535403
9 3 0.4657258
10 3 0.09389847
11 3 0.4184879
12 3 0.0
13 3 0.003566565
14 3 0.0
15 3 0.0
16 3 0.6170071
17 3 0.029975066
18 3 0.0
19 3 1.0
20 3 0.0

1 4 0.4899789
2 4 0.0
3 4 0.0
4 4 0.62105304
5 4 0.27079707
6 4 0.5565534
7 4 0.52748686
8 4 0.09161493
9 4 0.0
10 4 0.8908173
11 4 0.71364236
12 4 0.2517235
13 4 0.0
14 4 0.8534858
15 4 0.22884442
16 4 1.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0

1 5 0.0
2 5 0.0
3 5 0.4772447
4 5 0.44475186
5 5 0.0
6 5 1.0
7 5 0.60726213
8 5 0.12354408
9 5 0.43038738
10 5 0.0
11 5 0.0
12 5 0.5681613
13 5 0.8621772
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.045822397
18 5 0.8306443
19 5 0.6637366
20 5 0.0

1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.53611046
5 6 0.0
6 6 0.0
7 6 0.46462187
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.22221157
12 6 0.0
13 6 0.60610723
14 6 1.0
15 6 0.18797132
16 6 0.56770015
17 6 0.22407238
18 6 0.024880825
19 6 0.24115582
20 6 0.0

1 7 0.53655416
2 7 0.1439055
3 7 0.5276841
4 7 0.14587548
5 7 0.029791307
6 7 0.29940072
7 7 0.60963506
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 1.0
16 7 0.6097161
17 7 0.0
18 7 0.84092546
19 7 0.0
20 7 0.33708546

1 8 0.29721713
2 8 1.0
3 8 0.40189546
4 8 0.4051377
5 8 0.0
6 8 0.0
7 8 0.06426996
8 8 0.0
9 8 0.0
10 8 0.5211762
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.075752385
15 8 0.0
16 8 0.23341583
17 8 0.07997658
18 8 0.2876168
19 8 0.0
20 8 0.0

1 9 0.11726674
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.13717102
7 9 0.0
8 9 0.0
9 9 0.6667145
10 9 0.0
11 9 0.0
12 9 1.0
13 9 0.45618084
14 9 0.5020956
15 9 0.0
16 9 0.3705631
17 9 0.9150404
18 9 0.47074494
19 9 0.0
20 9 0.0

==> csv/ll10.csv <==
1 1 1.0
2 1 0.0
3 1 0.20813026
4 1 0.32535353
5 1 0.0
6 1 0.27493468
7 1 0.29023594
8 1 0.051281698
9 1 0.2286328
10 1 0.095025815

1 2 0.0
2 2 0.17789859
3 2 0.0
4 2 0.1632031
5 2 0.0
6 2 0.0010414451
7 2 0.16664414
8 2 0.18170981
9 2 0.0
10 2 0.0

1 3 0.20813026
2 3 0.0
3 3 0.48219785
4 3 0.1514673
5 3 0.1557407
6 3 0.056946687
7 3 0.30689913
8 3 0.14980884
9 3 0.29517475
10 3 0.075091995

1 4 0.32535353
2 4 0.1632031
3 4 0.1514673
4 4 0.56647533
5 4 0.157361
6 4 0.21929646
7 4 0.3732101
8 4 0.3300695
9 4 0.28482422
10 4 0.054566775

1 5 0.0
2 5 0.0
3 5 0.1557407
4 5 0.157361
5 5 0.18260686
6 5 0.02313421
7 5 0.10703873
8 5 0.06330412
9 5 0.19343705
10 5 0.0

1 6 0.27493468
2 6 0.0010414451
3 6 0.056946687
4 6 0.21929646
5 6 0.02313421
6 6 0.3470392
7 6 0.15103114
8 6 0.17799887
9 6 0.22385791
10 6 0.0549624

1 7 0.29023594
2 7 0.16664414
3 7 0.30689913
4 7 0.3732101
5 7 0.10703873
6 7 0.15103114
7 7 0.745966
8 7 0.2231965
9 7 0.43578893
10 7 0.014772928

1 8 0.051281698
2 8 0.18170981
3 8 0.14980884
4 8 0.3300695
5 8 0.06330412
6 8 0.17799887
7 8 0.2231965
8 8 0.6097047
9 8 0.34851062
10 8 0.14368619

1 9 0.2286328
2 9 0.0
3 9 0.29517475
4 9 0.28482422
5 9 0.19343705
6 9 0.22385791
7 9 0.43578893
8 9 0.34851062
9 9 0.6660384
10 9 0.08596305

1 10 0.095025815
2 10 0.0
3 10 0.075091995
4 10 0.054566775
5 10 0.0
6 10 0.0549624
7 10 0.014772928
8 10 0.14368619
9 10 0.08596305
10 10 0.10978733

==> csv/ll20.csv <==
1 1 0.3897323
2 1 0.14172901
3 1 0.23155318
4 1 0.27525425
5 1 0.18565741
6 1 0.17011777
7 1 0.2834617
8 1 0.20466618
9 1 0.26886007
10 1 0.22385024
11 1 0.24845354
12 1 0.1413255
13 1 0.02024882
14 1 0.18910214
15 1 0.47885075
16 1 0.48386574
17 1 0.21358559
18 1 0.27595577
19 1 0.0
20 1 0.06846072

1 2 0.14172901
2 2 0.38640523
3 2 0.18112113
4 2 0.16553527
5 2 0.001622762
6 2 0.016308652
7 2 0.057534836
8 2 0.0025523
9 2 0.0015775728
10 2 0.20060372
11 2 0.0
12 2 0.0019489458
13 2 0.00035657207
14 2 0.029909458
15 2 0.05519364
16 2 0.1215642
17 2 0.030272666
18 2 0.15502466
19 2 0.0
20 2 0.018361378

1 3 0.23155318
2 3 0.18112113
3 3 0.29553515
4 3 0.23809311
5 3 0.073676415
6 3 0.24044812
7 3 0.2698173
8 3 0.13414627
9 3 0.21139213
10 3 0.09700676
11 3 0.060771197
12 3 0.13931766
13 3 0.15764765
14 3 0.018103475
15 3 0.32571396
16 3 0.22631474
17 3 0.10627538
18 3 0.39081088
19 3 0.11990153
20 3 0.06732896

1 4 0.27525425
2 4 0.16553527
3 4 0.23809311
4 4 0.8325486
5 4 0.16781086
6 4 0.31571385
7 4 0.3946641
8 4 0.38321975
9 4 0.3617244
10 4 0.58670354
11 4 0.27799967
12 4 0.40698814
13 4 0.31142947
14 4 0.53919214
15 4 0.3447591
16 4 0.49782214
17 4 0.15745558
18 4 0.29583845
19 4 0.1698935
20 4 0.028304458

1 5 0.18565741
2 5 0.001622762
3 5 0.073676415
4 5 0.16781086
5 5 0.2864625
6 5 0.064865455
7 5 0.13381885
8 5 0.20671575
9 5 0.29946446
10 5 0.09749117
11 5 0.20001301
12 5 0.29587954
13 5 0.05231353
14 5 0.14948633
15 5 0.24401039
16 5 0.28142264
17 5 0.14224517
18 5 0.0538937
19 5 0.10781421
20 5 0.047949318

1 6 0.17011777
2 6 0.016308652
3 6 0.24044812
4 6 0.31571385
5 6 0.064865455
6 6 0.53854233
7 6 0.42023143
8 6 0.06697156
9 6 0.20942187
10 6 0.19006325
11 6 0.16102876
12 6 0.3200114
13 6 0.35012743
14 6 0.2058703
15 6 0.16153866
16 6 0.31476372
17 6 0.06562083
18 6 0.43415788
19 6 0.2767777
20 6 0.038201526

1 7 0.2834617
2 7 0.057534836
3 7 0.2698173
4 7 0.3946641
5 7 0.13381885
6 7 0.42023143
7 7 0.5484367
8 7 0.11977419
9 7 0.2553969
10 7 0.20467898
11 7 0.28647146
12 7 0.19899432
13 7 0.3053123
14 7 0.34812143
15 7 0.39371413
16 7 0.58635837
17 7 0.1155778
18 7 0.4150922
19 7 0.34552497
20 7 0.07778535

1 8 0.20466618
2 8 0.0025523
3 8 0.13414627
4 8 0.38321975
5 8 0.20671575
6 8 0.06697156
7 8 0.11977419
8 8 0.38837644
9 8 0.4244011
10 8 0.21128689
11 8 0.17443939
12 8 0.25994146
13 8 0.07271996
14 8 0.111772545
15 8 0.33878797
16 8 0.21130924
17 8 0.2060155
18 8 0.12210862
19 8 0.05510341
20 8 0.011159075

1 9 0.26886007
2 9 0.0015775728
3 9 0.21139213
4 9 0.3617244
5 9 0.29946446
6 9 0.20942187
7 9 0.2553969
8 9 0.4244011
9 9 0.7816478
10 9 0.12727427
11 9 0.2574389
12 9 0.5961363
13 9 0.2925828
14 9 0.19699949
15 9 0.3976969
16 9 0.41965795
17 9 0.5030754
18 9 0.3478958
19 9 0.30417928
20 9 0.020779388

1 10 0.22385024
2 10 0.20060372
3 10 0.09700676
4 10 0.58670354
5 10 0.09749117
6 10 0.19006325
7 10 0.20467898
8 10 0.21128689
9 10 0.12727427
10 10 0.6401405
11 10 0.25550812
12 10 0.22166492
13 10 0.025152622
14 10 0.38946134
15 10 0.12788337
16 10 0.4051684
17 10 0.016842779
18 10 0.08131597
19 10 0.03554237
20 10 0.0

1 11 0.24845354
2 11 0.0
3 11 0.060771197
4 11 0.27799967
5 11 0.20001301
6 11 0.16102876
7 11 0.28647146
8 11 0.17443939
9 11 0.2574389
10 11 0.25550812
11 11 0.36687383
12 11 0.10657143
13 11 0.05154545
14 11 0.31466118
15 11 0.2567222
16 11 0.51683307
17 11 0.14946288
18 11 0.04194316
19 11 0.17868963
20 11 0.0

1 12 0.1413255
2 12 0.0019489458
3 12 0.13931766
4 12 0.40698814
5 12 0.29587954
6 12 0.3200114
7 12 0.19899432
8 12 0.25994146
9 12 0.5961363
10 12 0.22166492
11 12 0.10657143
12 12 1.0
13 12 0.45955282
14 12 0.42550462
15 12 0.14516728
16 12 0.31041157
17 12 0.41069558
18 12 0.38846326
19 12 0.21273449
20 12 0.07358756

1 13 0.02024882
2 13 0.00035657207
3 13 0.15764765
4 13 0.31142947
5 13 0.05231353
6 13 0.35012743
7 13 0.3053123
8 13 0.07271996
9 13 0.2925828
10 13 0.025152622
11 13 0.05154545
12 13 0.45955282
13 13 0.5217905
14 13 0.3491135
15 13 0.052260995
16 13 0.20218424
17 13 0.22440498
18 13 0.36070725
19 13 0.28933883
20 13 0.016875986

1 14 0.18910214
2 14 0.029909458
3 14 0.018103475
4 14 0.53919214
5 14 0.14948633
6 14 0.2058703
7 14 0.34812143
8 14 0.111772545
9 14 0.19699949
10 14 0.38946134
11 14 0.31466118
12 14 0.42550462
13 14 0.3491135
14 14 0.81225926
15 14 0.16831924
16 14 0.62354386
17 14 0.26101488
18 14 0.116255336
19 14 0.11039194
20 14 0.020091724

1 15 0.47885075
2 15 0.05519364
3 15 0.32571396
4 15 0.3447591
5 15 0.24401039
6 15 0.16153866
7 15 0.39371413
8 15 0.33878797
9 15 0.3976969
10 15 0.12788337
11 15 0.2567222
12 15 0.14516728
13 15 0.052260995
14 15 0.16831924
15 15 0.78333056
16 15 0.56253946
17 15 0.26889035
18 15 0.40549695
19 15 0.020143874
20 15 0.13073215

1 16 0.48386574
2 16 0.1215642
3 16 0.22631474
4 16 0.49782214
5 16 0.28142264
6 16 0.31476372
7 16 0.58635837
8 16 0.21130924
9 16 0.41965795
10 16 0.4051684
11 16 0.51683307
12 16 0.31041157
13 16 0.20218424
14 16 0.62354386
15 16 0.56253946
16 16 0.9754357
17 16 0.3335225
18 16 0.336125
19 16 0.29111174
20 16 0.083832614

1 17 0.21358559
2 17 0.030272666
3 17 0.10627538
4 17 0.15745558
5 17 0.14224517
6 17 0.06562083
7 17 0.1155778
8 17 0.2060155
9 17 0.5030754
10 17 0.016842779
11 17 0.14946288
12 17 0.41069558
13 17 0.22440498
14 17 0.26101488
15 17 0.26889035
16 17 0.3335225
17 17 0.51726586
18 17 0.24455523
19 17 0.043312214
20 17 0.0

1 18 0.27595577
2 18 0.15502466
3 18 0.39081088
4 18 0.29583845
5 18 0.0538937
6 18 0.43415788
7 18 0.4150922
8 18 0.12210862
9 18 0.3478958
10 18 0.08131597
11 18 0.04194316
12 18 0.38846326
13 18 0.36070725
14 18 0.116255336
15 18 0.40549695
16 18 0.336125
17 18 0.24455523
18 18 0.66467077
19 18 0.21095976
20 18 0.10729645

1 19 0.0
2 19 0.0
3 19 0.11990153
4 19 0.1698935
5 19 0.10781421
6 19 0.2767777
7 19 0.34552497
8 19 0.05510341
9 19 0.30417928
10 19 0.03554237
11 19 0.17868963
12 19 0.21273449
13 19 0.28933883
14 19 0.11039194
15 19 0.020143874
16 19 0.29111174
17 19 0.043312214
18 19 0.21095976
19 19 0.5802295
20 19 0.013606955

1 20 0.06846072
2 20 0.018361378
3 20 0.06732896
4 20 0.028304458
5 20 0.047949318
6 20 0.038201526
7 20 0.07778535
8 20 0.011159075
9 20 0.020779388
10 20 0.0
11 20 0.0
12 20 0.07358756
13 20 0.016875986
14 20 0.020091724
15 20 0.13073215
16 20 0.083832614
17 20 0.0
18 20 0.10729645
19 20 0.013606955
20 20 0.05731594
